What Counts as Attack Success? Evaluating Harmfulness in Red Teaming LLMs

Judging whether a model response is harmful requires contextual and normative choices, yet red-teaming studies often delegate this judgment to automated evaluators. We examine how harmfulness criteria are specified in red-teaming research and how they carry through to reported results. Reviewing 76 papers, we find that many adopt their criteria from prior datasets, classifiers, or judge prompts rather than defining harmfulness themselves. Applying evaluators from these papers to identical outputs, we find that they can reach different judgments on the same response, which can change conclusions when comparing models. These differences arise partly because evaluators draw the boundary of harm in different places: some count any response that does not refuse, while others count only output that could plausibly cause harm. We argue that red-teaming studies should state their harmfulness criteria and report how they chose and validated their evaluators to support more reliable measurement and interpretation.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

